Asymmetric self-play for automatic goal discovery in robotic manipulation

We train a single, goal-conditioned policy that can solve many robotic manipulation tasks, including tasks with previously unseen goals and objects. We rely on asymmetric self-play for goal discovery, where two agents, Alice and Bob, play a game. Alice is asked to propose challenging goals and Bob aims to solve them. We show that this method can discover highly diverse and complex goals without any human priors. Bob can be trained with only sparse rewards, because the interaction between Alice and Bob results in a natural curriculum and Bob can learn from Alice's trajectory when relabeled as a goal-conditioned demonstration. Finally, our method scales, resulting in a single policy that can generalize to many unseen tasks such as setting a table, stacking blocks, and solving simple puzzles. Videos of a learned policy is available at https://robotics-self-play.github.io.

==> review-joel.txt <==
From joel@ "Oh, and probably goes without saying, but take or leave any of the suggestions"


Section 3 (list item 4: "are set by alice or alice fails" -- or Bob fails? If it is right and it is "Alice fails" -- then clarify what counts as Alice failure (just as you define Bob failure in 3). Is it that Alice failure is that condition in which you terminate the episode? (That would make sense). When repeating steps 2 & 3 (with new Alice goals), if we are allowing Bob failures, does Bob get its state set to Alice's new initial state?

When all of the objects are in their goal state, Bob receives 5 [additional] reward. 

Question regarding rewards: Are these awarded at the time-step in which they are accomplished (e.g. 1 reward exactly when the goal is satisfied)? I imagine so -- that would encourage accomplishing goals faster b/c of discounting? Could be useful to clarify when within an episode the rewards are given (at first I thought they were given only at end of each turn).

"but we didn’t notice any degradation from this simplification." -- Typically I don't like contractions in technical writing, but that might be antiquated thinking. But make a deliberate choice either way regarding how informal of language to use in the paper.

"Relabeling goals of existing trajectories in hindsight is reminiscent of the similar strategy by Andrychowicz et al. (2017), despite the clear differences that they relabel failed goal-conditioned trajectories and use the relabeled trajectories for Deep Deterministic Policy Gradient (Lillicrap et al., 2015)." -- At some point it is just semantics how large of a conceptual bubble you draw around an algorithmic insight, but I would say this is more than reminiscent of HER, it is a relatively straight-forward adaptation of HER's motivating insight to a new context. This isn't a main contribution of the paper, so I wouldn't risk reviewer ire on claiming something as being more different than it is. Also, useful to reference HER's name because people will recognize the connection by that rather than by Author/year.

We found that overly[-]aggressive policy changes triggered

"we introduce PPO-style loss clipping" -- cite PPO paper here so readers have handle to understand what this means

"by setting the advantage A = 1 in the clipped surrogate objective" -- Is there an interpretation for what advantage=1 will do? With KL-based PPO there would be a concise explanation, like the policy can change KL-distance-wise no more than X -- here I don't know intuitively what the epsilon=0.2 means. Help the reader gain a quick intuition of what the PPO-based loss with these params (A=1, epsilon=0.2) means.

Previous work

"manually defines a distribution of simulated environments, but to see generalization to the same task in the real world." --> "but in service of generalizing to the same task …"

"Our work shares a similarity in that asymmetric self-play alleviates the difficulty of learning a goal-conditioned policy via [an] intrinsic curriculum and also [depends upon] has dependency on learning from the goal setter’s trajectory, but our work does not assume any predefined task or goal distribution."

"has been studied for a long time in Robotics" [robotics]

"Using [a] graph neural network to learn graph-based representations of relationships between multiple blocks, "

"but without using any human-engineered prior to achieve it." -> Second time I think engineered priors are mentioned in the paper -- might want to be careful to make sure it is clear what you mean. In this case I guess the implication is that the graph neural network is the prior (because it is perhaps engineered to model relationships between blocks?). 

Experiments

"In this section, we first show the experimental results on the capability of asymmetric self-play training to alleviate the necessity of manual curricula and to construct a training distribution that allows generalization to unseen holdout tasks." -> something like: "In this section, we first show that asymmetric self-play generates an effective training curriculum that enables generalization to unseen hold-out tasks."
(Try to say things compactly/concisely so that it is easy for reader to parse)

"Then, we scale up the experiment to train in an environment containing multiple random complex objects and evaluated it" -> "evaluate it" -- I think that makes the tenses agree, otherwise seems like time-traveling to scale up in the present but evaluate in the past

"We implement the training environment described in Sec. 2 with randomly placed ShapeNet objects (Chang et al., 2015) as an initial state distribution. In addition, we set up another simpler environment using one or two blocks of fixed size, used for small-scale comparisons and ablation studies." Maybe reverse the order in which you describe these environments here to match the experimental order, e.g. the simpler environment is used first, right? 

5.2 heading "ALLEVIATING THE NECESSITY OF MANUAL CURRICULA" -- Seems a bit over-academically worded -- maybe: "Acquiring Skills Without Manual Curricula"? 

Figure 4 caption: Help the reader appreciate this figure more quickly by adding some more text, something about how the self-play lines are the only ones that solve each task, and that unlike the other methods they do not suffer from going from one block to two blocks.

5.3

"Figure 4 demonstrated that asymmetric self-play defines a goal distribution that can [enable generalizing?] generalize to many unseen evaluation tasks." -- The goal distribution doesn't generalize, the policy does

I found this section a bit confusing overall, wasn't sure what I was supposed to take away from it, and a bit of confusion about what was going on with the controls. It also made me question whether I well-understood the controls in 5.2 -- it might be important to accentuate how the controls in 5.2 IIUC are trained on the hold-out tasks but fail, which is a cool but counter-intuitive result (with self-play it is easier to succeed by not training on the tasks themselves).

I think I have some confusion about the organization of 5.2 and 5.3 -- doesn't 5.2 touch on generalization to unseen goals? And the first part of 5.3 seems a bit like an aside to the other results (showing the cool behaviors alice discovers and the plots of how self-play works). I might be missing something, but I don't see how fig 5a and fig 5b relate to one another, they seem a bit orthogonal, which was kind of how I experience section 5.3 as a whole.






5.4

Figure 9 (maybe instead of "selfplay" describe clearly as "Full system" or "Baseline (no ablation)" or something that makes it clear what is shown). Two problems with "Selfplay" -- one, minor is that "self-play" is in the paper title, "selfplay" is in the key. Bigger problem for ambiguity, paper is about asymmetric self-play, so a reader might (I did) at first wonder whether you were also comparing to a traditional self-play setup. Also, make whatever the no-ablation control the first item in the key rather than somewhere in the middle of the key, to make it easier for reader to parse (true also for fig 4 and 5). Figure 9 and other figures set up similarly are a bit hard to parse, because of so many lines and that one and two-block results are overlapping. At a minimum, you probably want the caption to aid the reader in what they should take away from the plot (is there a high-level pattern? e.g. all ablations hurt performance. But you should also if you have time consider more drastic changes to the plot (or only showing two block plots and have one block plots in the appendix, etc.) -- because it is honestly hard to parse (at least for me) and you want to well-tread the trade-off between information density and ease-of-reader-digestion.


High-level notes:

When I read the memo, the thing that seemed most exciting to me was the zero-shot generalization to tasks that seemed interestingly OOD from training (in particular the Fig 7 kind, e.g. table setting / chess / rainbow). That doesn't immediately leap out to me when I read the title/abstract/intro. The title could be e.g. "Zero-shot Generalization in Robotic Object Manipulation through Asymmetric Self-Play," and/or the first sentence of the abstract could highlight that not only are these tasks unseen, but that they reflect real-world tasks of interest involving novel objects, whereas training involves only self-invented tasks from collections of random objects. That is super exciting and interesting and reflects the continuing success of the OpenAI/GPT philosophy. The intro I think does a slightly better job, although the punchline only comes at the last line -- it would be cool to introduce the exciting idea earlier, that it would be great if an algorithm could invent its own training distribution such that we get generalization to practical tasks of interest at no extra cost. 

Also, a cheesy hack that is common in conference papers is to make sure that the first page includes a figure that describes the whole approach (that Fig1+Fig2 are referenced in the introduction so they are on page 1), to excite readers early on. Not that important to do probably. 

In general, if possible, make sure that the organization of sections makes sense and that headings well-reflect what a section is doing (e.g. 5.2/5.3).

Overall -- definitely a very exciting paper -- really enjoy the zero-shot generalization results, and I think the main task before submission is to make sure it is easy to appreciate how exciting this research agenda is and how good the results are. That is, making sure the text highlights what is exciting and new, is clearly organized, and that figures are kind to the reader in terms of cognitive complexity and what is interesting/exciting about them sort of pops off the page, potentially explicitly written in the figure caption.


